Influence-Based Reinforcement Learning for Intrinsically-Motivated Agents

Discovering successful coordinated behaviors is a central challenge in Multi-Agent Reinforcement Learning (MARL) since it requires exploring a joint action space that grows exponentially with the number of agents. In this paper, we propose a mechanism for achieving sufficient exploration and coordination in a team of agents. Specifically, agents are rewarded for contributing to a more diversified team behavior by employing proper intrinsic motivation functions. To learn meaningful coordination protocols, we structure agents' interactions by introducing a novel framework, where at each timestep, an agent simulates counterfactual rollouts of its policy and, through a sequence of computations, assesses the gap between other agents' current behaviors and their targets. Actions that minimize the gap are considered highly influential and are rewarded. We evaluate our approach on a set of challenging tasks with sparse rewards and partial observability that require learning complex cooperative strategies under a proper exploration scheme, such as the StarCraft Multi-Agent Challenge. Our methods show significantly improved performances over different baselines across all tasks.

==> ablations/2s3z.txt <==
2.558587186181108919e+00 7.550893465322063847e+00 1.567934561338076094e+01 1.851059695791103010e+01 1.998478725191782601e+01 1.957988883493253951e+01 1.956436801676271742e+01 1.822524452136849860e+01 1.782457928699552241e+01 1.884066807903406726e+01 1.741306161909212946e+01 2.029774632763137632e+01 1.891678231202734040e+01 1.992554037324190830e+01 1.697621064568694038e+01 1.710172207892836838e+01 2.028038406030973917e+01 1.840020364839767453e+01 1.843505127485602912e+01 1.804888562693977150e+01 1.875629768631019445e+01 1.897619471198508023e+01 1.898291012669514544e+01 1.885831721958615503e+01 2.136718491181371604e+01 1.938072273682498547e+01 1.962743772062130176e+01 1.905363560545386292e+01 1.824098256723539180e+01 2.266937945564205847e+01 2.099616184272122155e+01 2.098587058109001191e+01 2.269861527377049271e+01 2.034783310593857664e+01 1.927886732432494199e+01 2.100766928440368986e+01 2.008726443411765672e+01 2.208373849142416745e+01 2.138051026218008843e+01 2.306438713476413938e+01 2.183917571557338633e+01 1.852493236251020292e+01 1.814332091167635852e+01 2.073339395420540399e+01 2.122373525911334724e+01 2.141352906900661779e+01 1.962085409464422625e+01 2.146488325937642117e+01 2.183446138581111384e+01 1.952364617567210558e+01 2.158451579227165595e+01 2.348337941975752585e+01 2.235809338605081820e+01 1.989224048448730997e+01 1.963978879513792108e+01 1.952152748158367146e+01 2.299462382500047397e+01 2.036675935513486735e+01 2.270838542520100134e+01 2.309493828490317568e+01 2.081516137134156708e+01 2.049869601275378628e+01 2.247825248250725494e+01 1.966029152190979801e+01 2.050775076804784547e+01 2.194791433683402104e+01 1.855072325191072480e+01 1.849316451519619164e+01 2.011614279291801921e+01 1.988609642491467611e+01 2.105697421487169052e+01 2.204404246809506063e+01 2.260009427310416186e+01 2.103794613413820258e+01 1.998890512221736770e+01 2.164685743127311923e+01 2.185478648917987243e+01 1.946652213252709274e+01 1.983918013923132762e+01 2.308745639678663508e+01 2.047058009925161315e+01 2.219099743699512217e+01 2.258363405687151726e+01 2.096991374409768838e+01 1.885082803204095114e+01 2.125315027441923377e+01 2.292540871435141270e+01 2.136952574198486587e+01 1.742238125988665942e+01 1.889597041674721467e+01 1.906302864566793787e+01 1.911213016714550150e+01 1.887409799511714326e+01 2.212343216505337651e+01 2.106306540988104814e+01 1.912834330560605522e+01 2.079753447067838934e+01 2.265451771457214036e+01 2.156053354338775208e+01 2.334081955867533864e+01 2.129339884019292839e+01 1.970596221033602902e+01 2.221585690971694760e+01 2.073572916577775160e+01 2.061264485638162469e+01 2.010460212132944235e+01 2.058559606690709032e+01 2.125816640382847211e+01 2.206605280030654725e+01 2.048074028848457218e+01 2.131423028606624470e+01 1.980584238254833807e+01 2.083801303022780971e+01 2.114118131997883054e+01 2.215610396016862182e+01 2.295974178588880221e+01 2.198568368667828565e+01 2.025208696900002181e+01 1.869758701386419020e+01 2.138480910386372358e+01 2.152268904348222378e+01 2.294261521622085453e+01 2.397672777482101836e+01 2.336774294388053619e+01 2.169897914987691934e+01 2.085864828187333586e+01 2.157679131887681123e+01 2.364075197520662286e+01 2.233779748531047460e+01 2.433178929457717743e+01 2.153039922040921894e+01 2.242259236686091839e+01 2.304011727951736432e+01 2.296895138622902977e+01 2.110041493770628307e+01 2.188951790928869556e+01 2.359487024287592760e+01 2.314115571292896689e+01 2.246185983827112409e+01 1.969056080025218591e+01 2.383842343270699971e+01 2.305989774380449120e+01 2.116562554062787171e+01 1.950011994048950470e+01 1.972420727675717700e+01 2.380196383459495379e+01 2.272402660062611446e+01 2.270816109256339743e+01 2.172617932960469744e+01 2.334600532536295603e+01 2.237291707128556695e+01 2.184461284032172301e+01 1.987568374753296396e+01 2.112137180747191678e+01 2.449863221308645933e+01 2.151941505824645873e+01 2.239338750554226465e+01 2.182892377994521027e+01 2.361360742720522410e+01 1.902551131622213632e+01 2.244996869410291751e+01 2.334673343834027293e+01 2.108404441956542641e+01 2.281993236694366800e+01 2.173863811601513163e+01 2.067165378381231733e+01 2.067240168833381375e+01 2.335542615603209171e+01 2.126155164576070078e+01 2.358770271635372495e+01 2.254304279449503667e+01 2.120414714061686823e+01 2.228369080769532928e+01 2.456128757673371865e+01 2.263028628087808158e+01 2.221395229098886048e+01 2.113765946170533994e+01 2.099828763018983224e+01 1.983207625540068264e+01 2.166293550701445270e+01 2.180027271973756342e+01 2.327813800595444604e+01 2.243346685122239847e+01 1.911604949299626099e+01 2.094270303866937155e+01 2.399890930912932774e+01 2.218043384944919794e+01 2.108963081447373966e+01 2.148321367715812968e+01 2.534459063555542002e+01 2.134652902551771447e+01 2.441866420236791768e+01 2.214770703366162152e+01 2.305153783090487707e+01 2.326091005667706924e+01 2.237983377896975412e+01 2.439308666634225986e+01 2.018074811860598672e+01 2.318029264403576306e+01 2.207015762433643857e+01
3.877770598060450435e+00 1.280379687229648056e+01 1.663633971291615055e+01 1.527439092707568058e+01 2.048557668945693067e+01 2.017695799654022437e+01 1.727447679220453836e+01 2.106778694479643121e+01 1.621210358883702796e+01 1.735023865185586445e+01 1.688796415386781646e+01 1.759390252790763398e+01 2.018958244813267555e+01 1.549502059136903753e+01 1.726608996136065954e+01 1.407736825005465597e+01 1.629992073224197568e+01 1.690332853203734231e+01 1.743771300694112014e+01 1.786992019396341291e+01 1.787997807765464842e+01 1.790129283923601022e+01 1.742930310236108227e+01 1.649005561222568161e+01 1.916906572982271229e+01 1.849190037200078152e+01 1.828656454189538039e+01 1.779098609618371185e+01 1.624546105087566517e+01 1.855400629139020552e+01 1.726020734957416636e+01 1.998086511436497759e+01 2.037024304085423054e+01 1.773342898459533501e+01 1.738985757883090599e+01 1.966202801212246598e+01 1.928934825644803652e+01 1.780618907998044875e+01 1.888644811529149692e+01 2.102099239126619779e+01 2.062830446769354609e+01 1.930449615007941588e+01 2.013259633451884056e+01 1.830221047779551924e+01 2.026488651902011640e+01 2.240893935254374725e+01 2.213237733278637265e+01 2.057327127067920358e+01 1.966432290236338076e+01 1.994935429907193480e+01 1.966710627725878524e+01 2.177978340276803593e+01 2.272418568524709315e+01 2.118608748746280313e+01 1.957458669379002103e+01 2.174848586927186744e+01 1.981853409540396527e+01 1.960378734462100070e+01 2.079232354871124855e+01 2.141579983287561006e+01 2.017108732138830263e+01 1.971371557260646767e+01 2.134808543520861335e+01 1.978809308991160165e+01 2.034111747980552209e+01 1.839063950155549421e+01 2.046120304271930124e+01 2.029803775528676013e+01 2.021248171821510553e+01 1.999926532888108355e+01 1.914491595513573685e+01 1.957807722048581311e+01 1.785045427649048833e+01 1.871595556456700038e+01 2.074792125274345267e+01 2.152891002107412177e+01 2.001754671178088074e+01 2.204917102008394991e+01 2.146325591081321704e+01 1.766222484522635128e+01 1.850186248061608296e+01 1.621626215889949307e+01 1.906282480008950841e+01 1.855950658123297714e+01 2.312305078903003164e+01 2.026947539343355231e+01 2.138942300697505061e+01 1.786540780667815298e+01 2.017872171213867816e+01 2.019045179590798611e+01 1.954955217820858593e+01 1.693643629280915874e+01 1.905339563977220863e+01 2.056729018154333843e+01 2.099733200453043480e+01 2.255309249200610822e+01 1.820757886055535479e+01 2.107392418562989533e+01 1.990819423179593883e+01 2.152438990644094119e+01 1.900240396797071085e+01 1.955879622377302240e+01 2.049575623786753198e+01 1.968732520640332950e+01 2.107959918016028311e+01 2.063505306390616312e+01 2.175209866698384076e+01 2.051979527360789746e+01 1.915539722983236715e+01 2.092904829387583376e+01 2.158732249236087597e+01 2.163727352109544455e+01 2.483552525385517029e+01 2.251438811145347074e+01 2.036730261330430380e+01 2.065126819252868984e+01 2.225136914396778565e+01 2.281353712543189260e+01 2.376502422770789380e+01 2.319476649589947925e+01 2.229942560880092728e+01 2.095458069160515890e+01 2.136972746732057260e+01 2.052910530784179954e+01 2.232316255088492696e+01 2.060672740142611303e+01 1.968078162666397901e+01 2.432353694706539216e+01 2.262052717802304969e+01 2.230278988815043206e+01 2.286050558357699103e+01 2.142989308223472023e+01 2.142011401333310516e+01 2.371274915206001666e+01 2.143282169050385733e+01 2.087203970045008106e+01 2.083235201747938703e+01 2.213835508769246729e+01 2.118296964950869921e+01 1.995535147171805335e+01 2.046982228150006478e+01 2.258193012498335506e+01 2.252457606505016230e+01 2.192406909772049772e+01 2.028453619038547728e+01 2.003866446573616500e+01 2.361888473595960747e+01 2.285995036760328958e+01 2.231341343239271779e+01 2.150372527036855530e+01 2.138550499590152043e+01 2.205671411869116127e+01 2.100176959028237178e+01 2.257247871095028202e+01 2.243528589228152725e+01 2.025039756300558835e+01 2.008857344075621754e+01 2.091957575416039816e+01 2.218787861333728983e+01 2.272946569334467881e+01 2.212965291028033832e+01 2.203127482498873846e+01 2.064386276522494867e+01 2.052215475154200419e+01 2.041059008531177454e+01 2.326876776155285143e+01 2.338850178536274527e+01 2.492791128394934574e+01 2.330349868535362745e+01 2.260138256425630843e+01 2.302436702884124742e+01 2.210122358196865022e+01 2.258845039730321957e+01 2.164228311293945950e+01 2.356574489770921588e+01 2.198560947073060845e+01 2.428908700042801172e+01 2.057387585009691477e+01 2.034208956487951170e+01 1.996252086870043030e+01 2.199477338971582441e+01 2.322144857821657382e+01 2.307177896388262539e+01 2.199734733189735891e+01 2.216122716522451341e+01 2.254845130934111097e+01 1.983357213048207512e+01 2.159812423570564022e+01 2.450334680425559952e+01 2.189602747195851506e+01 2.180709614395847851e+01 2.191074830088258807e+01 2.135518576867464446e+01 2.101410972892677620e+01 2.265811155996441428e+01 2.247386380503867898e+01 2.314377564722717295e+01 1.937495955410570758e+01 2.391393798324684639e+01 2.179493927778512941e+01
4.328459805224616375e+00 5.223117791903281848e+00 1.113431533315390887e+01 1.700819747102455892e+01 1.871888826836513786e+01 2.015613179112600406e+01 1.921669978374247734e+01 1.890952761452217601e+01 2.069711214348563288e+01 1.993019410695671567e+01 2.086173059458273116e+01 1.780861081540533419e+01 1.997464726880759400e+01 1.702145006611379330e+01 1.937137331184488076e+01 1.962366171683594374e+01 2.078237553473158883e+01 1.947649794568244985e+01 1.896282022577657855e+01 1.965049709044117776e+01 1.772128379537824472e+01 1.986591598393794911e+01 1.792983621741566580e+01 1.995358526066224769e+01 1.713689105899870313e+01 1.921178321061361771e+01 1.725733104088733327e+01 1.734621105048286083e+01 2.045803511493509319e+01 1.942230298878653016e+01 1.941664932422263590e+01 1.958395602318164208e+01 1.879615474733384062e+01 2.014529181598397756e+01 2.024741239252479374e+01 2.116159426102037600e+01 2.015668693775155873e+01 2.229171486709289951e+01 1.716526413515760296e+01 2.095210910275893568e+01 1.820816129848092046e+01 1.752337871418090032e+01 1.901947083311954856e+01 2.020431255731773845e+01 1.966047405186300878e+01 1.945073276439125465e+01 2.077369181923160468e+01 1.901249116944720186e+01 2.005771518018064725e+01 2.193590126942279639e+01 1.797348338154215952e+01 2.012798051182654646e+01 1.969294095742262485e+01 2.150571019870913148e+01 2.144097888789353235e+01 2.105226967030892027e+01 2.315302480500898596e+01 2.189916981369619364e+01 2.283435928850703078e+01 2.339618817601483869e+01 1.992402390646043031e+01 2.029431596113641945e+01 1.959804564721723352e+01 2.223722208566707792e+01 2.170029749526417362e+01 2.234507340419193966e+01 2.264781287665717002e+01 2.244712462599396119e+01 2.083192295703786101e+01 2.354807050673801072e+01 2.336711797227031084e+01 2.330219933160232415e+01 2.183811209820602883e+01 2.181360856879776122e+01 2.430665269863915157e+01 2.042743070069002087e+01 2.245285822623042549e+01 2.202205827150271844e+01 2.194967049065126474e+01 1.916780501431231087e+01 2.326795286986245159e+01 2.210199100263114502e+01 2.319189004813103239e+01 2.271419101353773939e+01 2.146339799219979128e+01 2.054857786126069286e+01 2.433536905771787318e+01 2.133987760928841482e+01 2.259910427040947312e+01 2.109406973527420703e+01 2.174547943177966758e+01 1.989319009288836071e+01 2.159040807678898588e+01 2.117547417539808308e+01 2.331713465902399562e+01 1.893801089638371593e+01 1.857773360366052628e+01 1.901387109597114033e+01 2.284901474400872701e+01 1.906363401702095217e+01 2.292989798187106487e+01 2.193094272253214072e+01 2.193535648708172658e+01 2.286936552299827596e+01 2.273663421994634248e+01 2.126000597378743961e+01 2.240604694519860729e+01 2.179069869715977248e+01 2.168375434623515474e+01 2.272380079072165060e+01 2.079027926319083619e+01 2.489762519482982128e+01 2.078078264769866124e+01 2.326266159269178146e+01 2.366634688623774707e+01 2.167477802003207188e+01 2.086002057573654511e+01 2.151700457020443480e+01 2.111938586120985661e+01 2.245717151707294690e+01 2.148414156439691425e+01 2.372417377093927726e+01 2.316400310944010243e+01 2.140478342908696874e+01 2.286142113275205290e+01 2.231830714457306541e+01 2.171112894584679154e+01 2.188330083126351866e+01 2.192012653488743368e+01 2.239653459527016111e+01 2.126781121901044358e+01 2.382518119065596096e+01 2.152404538779906673e+01 2.364331523371197719e+01 2.224344709288736155e+01 2.382913688219174020e+01 2.260248000156586201e+01 2.383947820420990382e+01 1.959164877905188007e+01 2.138535916593071562e+01 2.212954884044493298e+01 2.172574538514379228e+01 2.266507247995992458e+01 2.114480261116224469e+01 2.138269950904625460e+01 2.285505512401718420e+01 2.014353940186403591e+01 2.416282109085762642e+01 2.369391949811336318e+01 2.083928242132872910e+01 2.164433176135648296e+01 2.206697760462390079e+01 2.139191607864448486e+01 2.311456581913501651e+01 2.342583998930758682e+01 2.239580598909631703e+01 2.261940386852153750e+01 2.125538336774255654e+01 2.275551431844572292e+01 2.196668108844058054e+01 2.162947302834912833e+01 2.204316276145153353e+01 2.196646257541132741e+01 2.214273759431503663e+01 2.168046812985097560e+01 2.194066988389425887e+01 2.281236844216851622e+01 2.321441324607082279e+01 2.252367717165339300e+01 2.456045838146100024e+01 2.269753959028483337e+01 2.063830644927021041e+01 2.627477481405757942e+01 2.284443942744027822e+01 2.083482398760055432e+01 2.180944754549727449e+01 2.226810340840643221e+01 2.264328505586647822e+01 2.300911907089361819e+01 2.052817486041521988e+01 2.416536325069666802e+01 2.177726849265890863e+01 2.110409594807957134e+01 2.053411764939881934e+01 2.260926358582356244e+01 2.120001806876207340e+01 2.230875931700335713e+01 2.223182898912991945e+01 2.214287430037400739e+01 2.102214612610830713e+01 2.053459233064671707e+01 2.338472406360597589e+01 2.189753251846284243e+01 2.166270828906445800e+01 2.431576802980972118e+01 2.277377507777798726e+01 2.244844635327681459e+01 2.366736869995829196e+01 2.562036485246868267e+01 2.301019224597607504e+01
2.465628052233478140e+00 8.258309069164678107e+00 1.672478616876470880e+01 1.683718524662074145e+01 2.023576160781897570e+01 1.926400286153410590e+01 1.856383955070757708e+01 2.035798969652421420e+01 1.670335741902331961e+01 1.674649491064957374e+01 1.706527943315239071e+01 1.752542823455247500e+01 1.775714210151027572e+01 1.619443789065717354e+01 1.901087631176019599e+01 2.002840458876126206e+01 1.835827151144721014e+01 2.086303428419019212e+01 1.799478365532122481e+01 1.854365279895220198e+01 2.005503491708488539e+01 1.965754941865589345e+01 1.787103244414162262e+01 1.739950997436003632e+01 1.751280091200766620e+01 1.901708741789232349e+01 2.134923689392212154e+01 1.974722490440177580e+01 1.996580532050350953e+01 2.193454059719218208e+01 1.857179191923134098e+01 1.846495823106676681e+01 2.197848361678909157e+01 1.897956720053544188e+01 1.857539600580694739e+01 2.002308772590168218e+01 1.960833969856101788e+01 1.767528958685577578e+01 2.142838509259726365e+01 1.775991642967467143e+01 2.093021338630811101e+01 2.021293519551692697e+01 1.904728424688781274e+01 1.750237532948820629e+01 1.910783875230300310e+01 1.972923292383635285e+01 1.970422763568739555e+01 1.871610614308435316e+01 2.002221983854020237e+01 1.860247719192146221e+01 2.017052984636011459e+01 2.096460225519824405e+01 1.861455929900752793e+01 2.204124724217478359e+01 2.067486938986051115e+01 1.827599703362176342e+01 2.147645752215155568e+01 2.029347831762484233e+01 1.953336271643766153e+01 1.921362549293629485e+01 2.082013754849538500e+01 2.158340061708078039e+01 1.989651980376670082e+01 2.087258521138583234e+01 1.964840747774272955e+01 2.120336248536793278e+01 2.090790355530316447e+01 1.987973622982480748e+01 2.154998934391637277e+01 2.215883667389500999e+01 2.190545172832736753e+01 2.148088664027396177e+01 2.192480245076606238e+01 2.004066571324285917e+01 2.258159004948782567e+01 2.120944394637793806e+01 2.093784253878827784e+01 2.148584971895970241e+01 1.994470143884668900e+01 2.069733631426741383e+01 2.014232667383878805e+01 2.093485534104483037e+01 1.978342117275639112e+01 1.925897613050490520e+01 1.976261307204519468e+01 2.005476079894900820e+01 2.088252278321183653e+01 2.138330551523183232e+01 2.132402050852822839e+01 1.827119033919204227e+01 2.014982532179081076e+01 1.959234088187868039e+01 2.107787187827196007e+01 2.271133365235973400e+01 2.000645009555096721e+01 2.178977776774519270e+01 2.228261068719735505e+01 2.118266790274089217e+01 1.868656138472535133e+01 2.014732642027880871e+01 2.036396034170746461e+01 2.317596331055705861e+01 1.955920404314501226e+01 2.030707781961625358e+01 2.075561069157967253e+01 1.696710483619691345e+01 2.395393840009830555e+01 1.985751811446369075e+01 1.897989829127262951e+01 1.993503010310391943e+01 2.344264654905317968e+01 1.984607279285923198e+01 2.067679942155495354e+01 2.311076685593141278e+01 2.338260071704869247e+01 2.466960103526091430e+01 2.233626602165640307e+01 2.161732364917019567e+01 2.272457328211604732e+01 2.140238506121075091e+01 2.389163404985565364e+01 2.070564465986028679e+01 2.192311377647881798e+01 2.285526515233319600e+01 2.232426631381232696e+01 2.015742493305748084e+01 1.911786208664145548e+01 2.100553933287979547e+01 2.145307219229717077e+01 2.215071204901331114e+01 2.292907119664883098e+01 2.226567764218579271e+01 2.502773781061184266e+01 2.051728246936575317e+01 2.012214076189270884e+01 2.207729000334028768e+01 2.093744517886266721e+01 2.257651266644290189e+01 2.205209696399137442e+01 2.176649498439665464e+01 2.333273324914774705e+01 2.336409186036720698e+01 2.119719076958357462e+01 2.470895836917503274e+01 2.031838152008081622e+01 2.286114183991216819e+01 2.178072075230552329e+01 2.238968517472572373e+01 2.230396666606011635e+01 2.157494177958279380e+01 2.319429534865424714e+01 2.085765823724003454e+01 2.209946359586044551e+01 2.043760003282862314e+01 2.407868356861100878e+01 1.927932252139912706e+01 2.056572805983262953e+01 2.361387966381772685e+01 2.150683834144479079e+01 2.207725560233468087e+01 2.247995321206726871e+01 2.217458603262357997e+01 2.176006264851071492e+01 2.242483128256193936e+01 2.282671771478498357e+01 2.097363939640464991e+01 2.238024301007072125e+01 2.265496715833746677e+01 2.238782054016645873e+01 2.208532856274042899e+01 2.326787717991870608e+01 2.099971599980121795e+01 1.972720189055560880e+01 2.288688685938598866e+01 2.040491715238140102e+01 2.110548414662470051e+01 2.336135326021230796e+01 2.158811895530780589e+01 2.285017843237956114e+01 2.346181499903499557e+01 2.216968732645494811e+01 2.135296463172518244e+01 2.373704455733602714e+01 2.153141663738564304e+01 2.266834954842406091e+01 2.332340482615377653e+01 2.269827947617892150e+01 2.096153480982112782e+01 2.539332294828437497e+01 2.419902807420924518e+01 2.179020390587001543e+01 2.137879794756730334e+01 2.387971174014177222e+01 2.332198502299344511e+01 2.201508333201580925e+01 2.344831747795830523e+01 2.172160197821913030e+01 2.382980170988586011e+01 2.424966818370165456e+01 2.372031460682762471e+01
0.000000000000000000e+00 8.895641210929609244e+00 9.958006336976987782e+00 1.679326933570159852e+01 1.706471899331360831e+01 1.636058940264804917e+01 1.994113378374680323e+01 1.868392212066230229e+01 2.166465580797411050e+01 1.670865885022721287e+01 1.637233929770017937e+01 1.794657133439241647e+01 1.414038041466355899e+01 1.713219442533180725e+01 1.816269837552884425e+01 1.709771245719196031e+01 1.820413461169166780e+01 1.605219410804175695e+01 1.414413653137959237e+01 1.758993373458347520e+01 1.803385340160792083e+01 1.844525751817813841e+01 1.673314708829246911e+01 1.943066508067211018e+01 1.763447621861536163e+01 1.874077193347039128e+01 1.804877929725180152e+01 1.907735557721489883e+01 2.239289415862732824e+01 1.890123050451276754e+01 1.830389025973326866e+01 1.889071244425585760e+01 1.842677464423798384e+01 1.823737115083065419e+01 1.909858985881727378e+01 2.075540189172689765e+01 2.078122484691870042e+01 1.877206559163628441e+01 2.056413460044195318e+01 2.157486041979026226e+01 2.171158601522020248e+01 2.323223040174972454e+01 1.945687438619985699e+01 1.814689789016324184e+01 1.797576289182167741e+01 2.022282006521581721e+01 1.968223051822872094e+01 1.785165217854968134e+01 1.897959197142303722e+01 1.950927025187360897e+01 1.906978382819678686e+01 1.933919858999994901e+01 2.116881850537787457e+01 2.000656194109145858e+01 1.803453843810676815e+01 2.135934315066626610e+01 1.844172160215747169e+01 1.923657264235076525e+01 2.019848593634346656e+01 1.992203143680190180e+01 1.891558599642425165e+01 1.864376984490901989e+01 1.969034443033316606e+01 2.083907575054140793e+01 2.235693914094007440e+01 2.239754856790057147e+01 2.051833847378878417e+01 2.215303288037268103e+01 1.807995657053031735e+01 2.021383165484040134e+01 2.157106713269713083e+01 2.339375389109999404e+01 1.924658353683056333e+01 2.116978602622643635e+01 2.142814284076009201e+01 2.126374086146822862e+01 2.241349556491262618e+01 2.027431008604500917e+01 2.198389430079693341e+01 2.251154032717020570e+01 2.377865588297607502e+01 2.306833263428909575e+01 1.922304659989923081e+01 2.260353491161166062e+01 2.056432624102851037e+01 2.170389276277864354e+01 2.127338361618251739e+01 2.207322076033030100e+01 2.126474970340502679e+01 1.996982656367121578e+01 1.892180205670881676e+01 2.253122303453695352e+01 2.329148938537431945e+01 2.138010684459194977e+01 2.142334943885022369e+01 2.054532385235573599e+01 1.782446102771535479e+01 2.113837233471774368e+01 1.997996134525274314e+01 1.868644953072532999e+01 1.794006594664035248e+01 2.181842163640784094e+01 1.831826122079027641e+01 1.999775757158038658e+01 1.887086377674334514e+01 2.211464509890058139e+01 1.963171953568156880e+01 2.038757435919334426e+01 2.111882356973683272e+01 1.868508258592994764e+01 1.832167234326077221e+01 1.996298245715144759e+01 1.861989419661529155e+01 1.851068059145914901e+01 2.178497021159685332e+01 1.857757812119839258e+01 2.150292254001568892e+01 2.092280739766273712e+01 2.075389745522511120e+01 2.165886780643729992e+01 2.011539458576333317e+01 2.312847246448025373e+01 2.080245847207669740e+01 2.300929486976871985e+01 2.457527787286720056e+01 2.217025801866570944e+01 2.101667334236750051e+01 2.009640849980455002e+01 2.242352487884625489e+01 2.053604766772382106e+01 2.049331462966834749e+01 2.252587709088516732e+01 2.346554308821878365e+01 2.122802326838073128e+01 2.099530254282731789e+01 2.101941879238080091e+01 2.063216536168227577e+01 2.234838859197846617e+01 2.341218840643910326e+01 2.250031545576957370e+01 1.912306865039340664e+01 2.037888955733826180e+01 2.297678904381380249e+01 2.146219518832567985e+01 2.445080844729884006e+01 2.097881646817461743e+01 2.179000739022984945e+01 2.033090471469457583e+01 2.246751700862395040e+01 2.320940307004996228e+01 1.906218533378228486e+01 2.118637832163334522e+01 2.267478363499266081e+01 2.189359875001839839e+01 2.283129306483562004e+01 2.226079308604968432e+01 1.984720392203488615e+01 2.315240973281336778e+01 2.193353276547357567e+01 2.301075066188059637e+01 2.100024724569247070e+01 2.248659381401441237e+01 2.037521023908256623e+01 2.097704097660273703e+01 2.063835514689343142e+01 2.235859493646823637e+01 2.292245558713236875e+01 2.313375402282665050e+01 2.528558206044662882e+01 2.044055844545521339e+01 2.052570347960985941e+01 2.423536508481292628e+01 2.349107003261171656e+01 2.239497602805837673e+01 2.097469639542821085e+01 2.026650604387762655e+01 2.431370099312216126e+01 2.276965841261396051e+01 2.103501666943146731e+01 2.220030607362977193e+01 2.214945912092548497e+01 2.322771983807572127e+01 2.398736288089614277e+01 2.140965677743911044e+01 2.302143500745448179e+01 2.195129596901378122e+01 2.093923090353748151e+01 2.270533953575962371e+01 2.359171357032926153e+01 2.146680119283217181e+01 2.208101096007371922e+01 2.160587389013318571e+01 2.336005269049366717e+01 2.161012671588504119e+01 2.114016392987889148e+01 2.001098421545864170e+01 2.345671734862125746e+01 2.281799619074411467e+01 2.211236745937436154e+01 2.051618406149295382e+01

